Infrared Emission of Normal Galaxies from 2.5 to 12 Microns: ISO Spectra, Near-Infrared Continuum and Mid-Infrared Emission Features

We present ISO-PHOT spectra of the regions 2.5-4.9um and 5.8-11.6um for a sample of 45 disk galaxies from the U.S. ISO Key Project on Normal Galaxies. The spectra can be decomposed into three spectral components: (1) continuum emission from stellar photospheres, which dominates the near-infrared (2.5- 4.9um; NIR) spectral region; (2) a weak NIR excess continuum, which has a color temperature of ~ 1000K, carries a luminosity of a few percent of the total far-infrared luminosity L(FIR), and most likely arises from the ISM; and (3) the well-known broad emission features at 6.2, 7.7, 8.6 and 11.3 um, which are generally attributed to aromatic carbon particles. These aromatic features in emission (AFEs) dominate the mid-infrared (5.8-11.6 um; MIR) part of the spectrum, and resemble the so-called Type-A spectra observed in many non-stellar sources and the diffuse ISM in our own Galaxy. The relative strengths of the AFEs vary by 15-25% among the galaxies. However, little correlation is seen between these variations and either IRAS 60um-to-100um flux density ratio R(60/100) or the FIR-to-blue luminosity ratio L(FIR)/L(B), suggesting that the observed variations are not a direct consequence of the radiation field differences among the galaxies. We demonstrate that the NIR excess continuum and AFE emission are correlated, suggesting that they are produced by similar mechanisms and similar (or the same) material. On the other hand, as the current star-formation activity increases, the overall strengths of the AFEs and the NIR excess continuum drop significantly with respect to that of the far-infrared emission from large dust grains. This is likely a consequence of the preferential destruction in intense radiation fields of the small carriers responsible for the NIR/AFE emission.

==> tab3.txt <==
%auto-ignore
Title: Infrared Emission of Normal Galaxies from 2.5 to 12 Microns: ISO
       Spectra, Near-Infrared Continuum and Mid-Infrared Emission Features
Authors: Lu N., Helou G., Werner M.W., Dinerstein H.L., Dale D.A.,
         Silbermann N.A., Malhotra S., Beichman C.A., Jarrett T.H.
Table: Rest-Frame Average Spectra
================================================================================
Byte-by-byte Description of file: datafile3.txt
--------------------------------------------------------------------------------
   Bytes Format Units Label    Explanations
--------------------------------------------------------------------------------
   1-  6 F6.3   um    Wave     The Rest-frame wavelength in microns
   8- 12 F5.3   Jy    FRelJ    Relative flux density of the average spectrum,
                                derived using the J-band normalization (1)
  14- 18 F5.3   Jy  e_FRelJ    Standard deviation of FRelJ
  20- 25 F6.3   Jy    FRelAFE  Relative flux density of the average spectrum,
                                derived using the normalization by the 7.7
				micron emission feature (1)
  27- 31 F5.3   Jy  e_FRelAFE  Standard deviation of FRelAFE
  33- 34 I2     ---   Num      Number of the PHT-S spectra used in the averaging
  36- 40 F5.3   Jy    FEllipt  Relative flux density of the average spectrum
                                of the two elliptical galaxies, derived using
                                the J-band normalization (2)
  42- 46 F5.3   Jy  e_FEllipt  Standard deviation of FEllipt
--------------------------------------------------------------------------------
Note (1): Normalized to have 1 Jy at J.
Note (2): Normalized to have 1 Jy at J. Note that the averaging using
 	  the normalization by the 7.7 micron emission feature would lead to
	  essentially the same result for the ellipticals.
--------------------------------------------------------------------------------
 1.250 1.000 0.000  1.000 0.166 40 1.000 0.000
 1.650 1.283 0.017  1.364 0.201 40 1.200 0.043
 2.200 1.093 0.026  1.223 0.164 40 0.940 0.038
 2.469 0.707 0.030  0.794 0.111 40 0.551 0.076
 2.510 0.683 0.037  0.796 0.107 40 0.493 0.050
 2.550 0.758 0.037  0.843 0.123 40 0.511 0.040
 2.591 0.773 0.033  0.903 0.115 40 0.547 0.002
 2.631 0.811 0.029  0.889 0.128 40 0.518 0.041
 2.671 0.823 0.037  0.914 0.132 40 0.532 0.032
 2.712 0.776 0.038  0.926 0.114 40 0.492 0.035
 2.752 0.654 0.042  0.816 0.097 40 0.473 0.035
 2.792 0.672 0.042  0.849 0.096 40 0.488 0.031
 2.832 0.640 0.037  0.779 0.096 40 0.492 0.037
 2.872 0.668 0.039  0.772 0.108 40 0.531 0.066
 2.912 0.664 0.037  0.773 0.105 40 0.485 0.050
 2.952 0.658 0.038  0.767 0.104 40 0.474 0.039
 2.992 0.659 0.046  0.809 0.104 40 0.480 0.036
 3.031 0.652 0.041  0.802 0.098 40 0.500 0.049
 3.071 0.648 0.044  0.827 0.094 40 0.474 0.042
 3.110 0.675 0.039  0.836 0.097 40 0.458 0.042
 3.150 0.693 0.050  0.817 0.117 40 0.477 0.026
 3.189 0.552 0.074  0.699 0.123 40 0.499 0.066
 3.228 0.645 0.061  0.871 0.102 40 0.478 0.054
 3.267 0.783 0.075  1.110 0.113 40 0.458 0.037
 3.306 0.801 0.063  1.127 0.100 40 0.476 0.041
 3.345 0.638 0.046  0.790 0.100 40 0.431 0.043
 3.384 0.620 0.048  0.812 0.092 40 0.427 0.052
 3.423 0.627 0.052  0.836 0.093 40 0.445 0.034
 3.462 0.617 0.052  0.766 0.104 40 0.442 0.016
 3.500 0.683 0.046  0.872 0.099 40 0.450 0.038
 3.539 0.645 0.040  0.788 0.098 40 0.445 0.014
 3.578 0.559 0.042  0.693 0.089 40 0.415 0.025
 3.616 0.589 0.038  0.698 0.095 40 0.436 0.040
 3.654 0.396 0.083  0.566 0.120 40 0.388 0.027
 3.693 0.338 0.099  0.549 0.137 40 0.408 0.037
 3.731 0.533 0.053  0.647 0.101 40 0.420 0.011
 3.769 0.585 0.054  0.764 0.096 40 0.411 0.025
 3.807 0.608 0.056  0.792 0.100 40 0.388 0.017
 3.845 0.438 0.074  0.651 0.103 40 0.384 0.010
 3.882 0.444 0.077  0.617 0.115 40 0.421 0.045
 3.920 0.545 0.051  0.701 0.093 40 0.404 0.051
 3.958 0.546 0.060  0.777 0.088 40 0.335 0.014
 3.995 0.592 0.064  0.890 0.082 40 0.364 0.004
 4.033 0.628 0.081  0.986 0.099 40 0.388 0.007
 4.070 0.488 0.075  0.719 0.105 40 0.341 0.016
 4.108 0.441 0.096  0.648 0.136 40 0.324 0.041
 4.145 0.434 0.071  0.695 0.091 40 0.341 0.021
 4.182 0.468 0.061  0.653 0.091 40 0.371 0.000
 4.219 0.487 0.059  0.656 0.095 40 0.413 0.018
 4.256 0.515 0.068  0.657 0.112 40 0.363 0.016
 4.293 0.440 0.068  0.646 0.096 40 0.327 0.028
 4.330 0.424 0.069  0.598 0.101 40 0.315 0.025
 4.366 0.489 0.062  0.643 0.101 40 0.291 0.029
 4.403 0.508 0.084  0.732 0.122 40 0.283 0.032
 4.440 0.438 0.077  0.647 0.108 40 0.352 0.054
 4.476 0.386 0.057  0.451 0.097 40 0.317 0.034
 4.512 0.402 0.050  0.361 0.102 40 0.264 0.042
 4.549 0.396 0.112  0.522 0.166 40 0.339 0.049
 4.585 0.448 0.077  0.508 0.128 40 0.390 0.016
 4.621 0.357 0.079  0.532 0.112 40 0.333 0.013
 4.657 0.315 0.066  0.438 0.097 40 0.357 0.032
 4.693 0.469 0.071  0.571 0.118 40 0.357 0.020
 4.729 0.290 0.070  0.377 0.106 39 0.330 0.022
 4.765 0.500 0.106  0.764 0.150 38 0.266 0.017
 4.801 0.559 0.120  0.749 0.189 35 0.267 0.024
 4.836 0.454 0.156  0.633 0.234 24 0.437 0.074
 5.840 0.570 0.075  1.305 0.056 40 0.207 0.021
 5.934 0.624 0.083  1.448 0.054 40 0.179 0.017
 6.028 0.820 0.123  2.034 0.052 40 0.180 0.016
 6.122 1.319 0.221  3.480 0.063 40 0.174 0.018
 6.216 2.008 0.361  5.516 0.074 40 0.171 0.013
 6.310 1.851 0.324  5.008 0.069 40 0.176 0.006
 6.404 1.274 0.209  3.327 0.052 40 0.165 0.019
 6.497 0.970 0.160  2.539 0.042 40 0.159 0.015
 6.591 0.918 0.148  2.364 0.051 40 0.165 0.003
 6.685 0.953 0.155  2.444 0.076 40 0.164 0.007
 6.778 1.024 0.163  2.621 0.055 40 0.160 0.015
 6.872 1.132 0.185  2.944 0.054 40 0.146 0.018
 6.965 1.321 0.221  3.479 0.065 40 0.153 0.008
 7.058 1.367 0.230  3.608 0.065 40 0.162 0.006
 7.152 1.306 0.226  3.507 0.050 40 0.159 0.004
 7.245 1.480 0.266  4.068 0.046 40 0.157 0.002
 7.338 1.933 0.352  5.356 0.056 40 0.179 0.009
 7.431 2.485 0.479  7.107 0.080 40 0.160 0.016
 7.523 3.279 0.637  9.440 0.056 40 0.153 0.002
 7.616 3.764 0.723 10.767 0.059 40 0.133 0.008
 7.709 3.670 0.721 10.634 0.071 40 0.137 0.006
 7.802 3.605 0.707 10.432 0.063 40 0.137 0.009
 7.894 3.283 0.626  9.346 0.048 40 0.163 0.003
 7.987 2.679 0.509  7.607 0.069 40 0.155 0.012
 8.079 2.244 0.413  6.246 0.082 40 0.170 0.011
 8.171 2.010 0.369  5.589 0.066 40 0.183 0.009
 8.264 2.022 0.363  5.555 0.063 40 0.175 0.015
 8.356 2.122 0.375  5.768 0.080 40 0.170 0.001
 8.448 2.244 0.394  6.080 0.077 40 0.177 0.016
 8.540 2.423 0.439  6.681 0.081 40 0.178 0.017
 8.632 2.304 0.413  6.279 0.133 40 0.206 0.009
 8.724 1.830 0.340  5.033 0.165 40 0.241 0.001
 8.815 1.417 0.243  3.754 0.096 40 0.206 0.007
 8.907 1.152 0.185  2.938 0.086 40 0.185 0.010
 8.999 0.989 0.158  2.506 0.083 40 0.209 0.015
 9.090 0.817 0.138  2.121 0.080 40 0.200 0.013
 9.182 0.784 0.127  1.911 0.117 40 0.192 0.014
 9.273 0.810 0.128  1.973 0.110 40 0.234 0.012
 9.364 0.776 0.113  1.805 0.104 40 0.210 0.001
 9.455 0.765 0.115  1.780 0.118 40 0.216 0.041
 9.547 0.807 0.109  1.730 0.138 40 0.228 0.031
 9.638 0.881 0.116  1.815 0.166 40 0.232 0.038
 9.729 0.764 0.105  1.631 0.139 40 0.235 0.011
 9.819 0.729 0.109  1.546 0.156 40 0.266 0.029
 9.910 0.701 0.102  1.564 0.120 40 0.316 0.058
10.001 0.683 0.099  1.584 0.095 40 0.266 0.004
10.092 0.725 0.109  1.724 0.096 40 0.202 0.006
10.182 0.648 0.120  1.663 0.116 40 0.250 0.008
10.273 0.636 0.116  1.571 0.130 40 0.218 0.035
10.363 0.747 0.127  1.813 0.134 40 0.203 0.039
10.453 0.797 0.136  2.017 0.113 40 0.192 0.003
10.544 0.933 0.163  2.409 0.123 40 0.201 0.027
10.634 0.944 0.172  2.512 0.121 40 0.223 0.048
10.724 0.981 0.162  2.482 0.115 40 0.250 0.099
10.814 1.027 0.174  2.531 0.169 40 0.243 0.048
10.904 1.102 0.178  2.668 0.168 40 0.218 0.010
10.994 1.401 0.229  3.494 0.179 40 0.254 0.033
11.084 1.846 0.289  4.524 0.223 40 0.242 0.014
11.173 3.003 0.520  7.841 0.329 40 0.252 0.001
11.263 4.578 0.765 11.939 0.390 39 0.335 0.026
11.352 4.085 0.659 10.505 0.312 39 0.338 0.021
11.442 3.067 0.518  8.091 0.282 35 0.329 0.038
11.531 2.484 0.513  6.746 0.261 25 0.351 0.021

